The magnificent ACT of flavor-specific neutrino self-interaction

We revisit the cosmology of neutrino self-interaction and use the latest cosmic microwave background data from the Atacama Cosmology Telescope (ACT) and the Planck experiment to constrain the interaction strength. In both flavor-universal and nonuniversal coupling scenarios, we find that the ACT data prefers strong neutrino self-interaction that delays neutrino free streaming until just before the matter-radiation equality. When combined with the Planck 2018 data, the preference for strong interaction decreases due to the Planck polarization data. For the combined dataset, the flavor-specific interaction still provides a better fit to the CMB data than $\Lambda$CDM. This trend persists even when neutrino mass is taken into account and extra radiation is added. We also study the prospect of constraining such strong interaction by future terrestrial and space telescopes, and find that the upcoming CMB-S4 experiment will improve the upper limit on neutrino self-interaction by about a factor of three.

==> tables/table_ACTDR4+tauprior.txt <==
\begin{tabular}{|c|P{2.68cm}P{2.68cm}|P{2.68cm}P{2.68cm}|P{2.68cm}P{2.68cm}|}
\hline
Parameters  &\multicolumn{2}{c}{$\mathbf{3c+0f}$}\vline &\multicolumn{2}{c}{$\mathbf{2c+1f}$}\vline &\multicolumn{2}{c}{$\mathbf{1c+2f}$}\vline\\
\hline
 & MI & SI & MI & SI & MI & SI\\
\hline
$10^2 \omega_{b}$ & $ 2.151\pm 0.030$ & $ 2.153\pm 0.031$ & $ 2.154\pm 0.030$ & $ 2.153\pm 0.030$ & $ 2.155\pm 0.029$ & $ 2.155\pm 0.030$\\
$\omega{}_{cdm }$ & $ 0.1190\pm 0.0037$ & $ 0.1215\pm 0.0039$ & $ 0.1192\pm 0.0037$ & $ 0.1205\pm 0.0039$ & $ 0.1194\pm 0.0037$ & $ 0.1199\pm 0.0038$\\
$100\theta{}_{s }$ & $ 1.04358\pm 0.00076$ & $ 1.04872^{+0.00084}_{-0.00058}$ & $ 1.04345\pm 0.00073$ & $ 1.04684\pm 0.00079$ & $ 1.04335\pm 0.00070$ & $ 1.04495\pm 0.00076$\\
$ln10^{10}A_{s }$ & $ 3.038\pm 0.024$ & $ 2.974\pm 0.024$ & $ 3.042\pm 0.023$ & $ 2.998\pm 0.024$ & $ 3.045\pm 0.023$ & $ 3.022\pm 0.023$\\
$n_{s }$ & $ 0.991^{+0.019}_{-0.013}$ & $ 0.960^{+0.016}_{-0.018}$ & $ 0.996^{+0.017}_{-0.011}$ & $ 0.975\pm 0.016$ & $ 0.999^{+0.016}_{-0.0094}$ & $ 0.990\pm 0.015$\\
$\tau{}_{reio }$ & $ 0.0596\pm 0.0097$ & $ 0.0588\pm 0.0098$ & $ 0.0600\pm 0.0098$ & $ 0.0594\pm 0.0097$ & $ 0.0600\pm 0.0099$ & $ 0.0598\pm 0.0097$\\
$\log_{10} [{\rm G_{eff}} / {\rm MeV}^{-2}]$ & $ -3.72^{+0.79}_{-0.41}$ & $ -1.62^{+0.14}_{-0.10}$ & $ -3.77\pm 0.60$ & $ -1.62^{+0.17}_{-0.13}$ & $ -3.79^{+0.87}_{-0.75}$ & $ -1.65^{+0.29}_{-0.18}$\\
\hline
$H_0 ({\rm km/s/Mpc})$ & $ 68.1\pm 1.5$ & $ 68.9\pm 1.5$ & $ 68.0\pm 1.5$ & $ 68.6^{+1.4}_{-1.7}$ & $ 67.9\pm 1.5$ & $ 68.3\pm 1.5$\\
$\sigma_8$ & $ 0.840\pm 0.015$ & $ 0.840\pm 0.016$ & $ 0.840^{+0.015}_{-0.014}$ & $ 0.837\pm 0.016$ & $ 0.840\pm 0.015$ & $ 0.838\pm 0.016$\\
\hline
$\chi^2$ & $275.36$ & $269.18$ & $276.09$ & $270.53$ & $276.75$ & $273.37$\\
\hline
\end{tabular}

==> tables/table_Planck-TTTEEE+lowE+lensing+ACTDR4.txt <==
\hline\hline
Parameters  &\multicolumn{2}{c}{ACTDR4+tauprior} &\multicolumn{2}{c}{Planck-TTTEEE+lowE+lensing} &\multicolumn{2}{c}{Planck-TTTEEE+lowE+lensing+ACTDR4}
\hline
 & MI & SI & MI & SI & MI & SI
\hline
$10^2 \omega_{b}$ & $ 2.232\pm 0.013$ & $ 2.245^{+0.012}_{-0.014}$ & $ 2.233\pm 0.012$ & $ 2.239\pm 0.013$ & $ 2.235\pm 0.012$ & $ 2.236\pm 0.013$
$\omega{}_{cdm }$ & $ 0.1197\pm 0.0011$ & $ 0.1213\pm 0.0011$ & $ 0.1197\pm 0.0011$ & $ 0.1208\pm 0.0011$ & $ 0.1197\pm 0.0011$ & $ 0.1203\pm 0.0011$
$100\theta{}_{s }$ & $ 1.04210\pm 0.00029$ & $ 1.04738^{+0.00044}_{-0.00038}$ & $ 1.04211\pm 0.00029$ & $ 1.04560^{+0.00040}_{-0.00034}$ & $ 1.04209^{+0.00026}_{-0.00029}$ & $ 1.04382^{+0.00038}_{-0.00031}$
$ln10^{10}A_{s }$ & $ 3.048\pm 0.012$ & $ 2.981\pm 0.012$ & $ 3.049\pm 0.012$ & $ 3.004\pm 0.012$ & $ 3.051\pm 0.012$ & $ 3.029\pm 0.012$
$n_{s }$ & $ 0.9639^{+0.0061}_{-0.0044}$ & $ 0.9373\pm 0.0042$ & $ 0.9646^{+0.0057}_{-0.0041}$ & $ 0.9469\pm 0.0043$ & $ 0.9661\pm 0.0042$ & $ 0.9569\pm 0.0041$
$\tau{}_{reio }$ & $ 0.0549\pm 0.0057$ & $ 0.0539\pm 0.0058$ & $ 0.0551\pm 0.0059$ & $ 0.0542\pm 0.0059$ & $ 0.0554^{+0.0052}_{-0.0061}$ & $ 0.0548\pm 0.0058$
$\log_{10} [{\rm G_{eff}} / {\rm MeV}^{-2}]$ & $ -4.05^{+0.62}_{-0.40}$ & $ -1.737^{+0.086}_{-0.064}$ & $ -3.94\pm 0.53$ & $ -1.69^{+0.11}_{-0.090}$ & $ -3.87^{+0.83}_{-0.69}$ & $ -1.65^{+0.18}_{-0.12}$
\hline
$H_0 ({\rm km/s/Mpc})$ & $ 68.01\pm 0.49$ & $ 69.38\pm 0.49$ & $ 68.04\pm 0.48$ & $ 68.87\pm 0.49$ & $ 68.05\pm 0.48$ & $ 68.44\pm 0.48$
$\sigma_8$ & $ 0.8291\pm 0.0054$ & $ 0.8335\pm 0.0062$ & $ 0.8289\pm 0.0053$ & $ 0.8293\pm 0.0062$ & $ 0.8286\pm 0.0053$ & $ 0.8270\pm 0.0060$
\hline
$\chi^2$ & 1251.0602 & 1251.7396 & 1251.5428 & 1247.7014 & 1252.1656 & 1247.7784

==> tables/table_Planck-TTTEEE+lowE+lensing.txt <==
\hline\hline
Parameters  &\multicolumn{2}{c}{ACTDR4+tauprior} &\multicolumn{2}{c}{Planck-TTTEEE+lowE+lensing} &\multicolumn{2}{c}{Planck-TTTEEE+lowE+lensing+ACTDR4}
\hline
 & MI & SI & MI & SI & MI & SI
\hline
$10^2 \omega_{b}$ & $ 2.235\pm 0.015$ & $ 2.260^{+0.017}_{-0.014}$ & $ 2.235^{+0.013}_{-0.015}$ & $ 2.250\pm 0.015$ & $ 2.235\pm 0.014$ & $ 2.241\pm 0.015$
$\omega{}_{cdm }$ & $ 0.1199\pm 0.0012$ & $ 0.1204\pm 0.0013$ & $ 0.1200\pm 0.0012$ & $ 0.1203\pm 0.0013$ & $ 0.1199\pm 0.0012$ & $ 0.1202\pm 0.0012$
$100\theta{}_{s }$ & $ 1.04188\pm 0.00030$ & $ 1.0463^{+0.0010}_{-0.00044}$ & $ 1.04189\pm 0.00030$ & $ 1.04472^{+0.00091}_{-0.00044}$ & $ 1.04190\pm 0.00030$ & $ 1.04330^{+0.00063}_{-0.00054}$
$ln10^{10}A_{s }$ & $ 3.041\pm 0.014$ & $ 2.985\pm 0.016$ & $ 3.041\pm 0.015$ & $ 3.006\pm 0.016$ & $ 3.041\pm 0.014$ & $ 3.024\pm 0.015$
$n_{s }$ & $ 0.9629\pm 0.0048$ & $ 0.9388\pm 0.0043$ & $ 0.9629^{+0.0051}_{-0.0042}$ & $ 0.9476\pm 0.0044$ & $ 0.9633^{+0.0049}_{-0.0041}$ & $ 0.9555^{+0.0048}_{-0.0043}$
$\tau{}_{reio }$ & $ 0.0536^{+0.0067}_{-0.0076}$ & $ 0.0545^{+0.0066}_{-0.0080}$ & $ 0.0535\pm 0.0073$ & $ 0.0539\pm 0.0073$ & $ 0.0535\pm 0.0073$ & $ 0.0537\pm 0.0073$
$\log_{10} [{\rm G_{eff}} / {\rm MeV}^{-2}]$ & $\log_{10} [{\rm G_{eff}} / {\rm MeV}^{-2}] < -4.16$ & $ -1.95^{+0.21}_{-0.073}$ & $\log_{10} [{\rm G_{eff}} /  {\rm MeV}^{-2}] < -4.00$ & $ -1.96^{+0.29}_{-0.10}$ & $\log_{10} [{\rm G_{eff}} / {\rm MeV}^{-2}] < -3.73$ & $ -1.92^{+0.41}_{-0.30}$
\hline
$H_0 ({\rm km/s/Mpc})$ & $ 67.90\pm 0.54$ & $ 69.47\pm 0.59$ & $ 67.89\pm 0.55$ & $ 68.87^{+0.61}_{-0.53}$ & $ 67.91\pm 0.54$ & $ 68.35\pm 0.55$
$\sigma_8$ & $ 0.8235\pm 0.0060$ & $ 0.8336\pm 0.0067$ & $ 0.8235\pm 0.0060$ & $ 0.8288\pm 0.0065$ & $ 0.8232^{+0.0055}_{-0.0065}$ & $ 0.8242^{+0.0072}_{-0.0062}$
\hline
$\chi^2$ & 1011.9216 & 1016.9764 & 1011.8656 & 1013.4802 & 1011.8638 & 1011.6718
